Amplitude-Phase Modulated CVQKD Protocol

Here we report the performance of a discrete modulated Continuous Variable Quantum Key Distribution protocol based on eight and sixteen state optimal Amplitude Phase Keying constellations with pure loss quantum channel transmission. Our constellations use the same amplitudes and state probability as in an optimal four-state unidimensional constellation model and apply amplitude/phase modulation to the quadratures of coherent states. We compare the obtained results with the performance of conventional $m$-PSK and $m$-APK constellations. The results presented show that protocols that use the proposed constellations outperform the ones based on conventional constellations in both secret key rate and link distance. In special, our protocol is able to accomplish viable SKR's in low transmittance regime, $\tau<0.2$.

==> results/opt-4ask-nb1.txt <==
# Columns: Distance | SKR | a1 | a2 | p
1.000000000000000000e+00 1.020527693768934707e+00 5.999999999999999778e-01 1.808062750318946144e+00 3.900000000000001243e-01
2.000000000000000000e+00 9.344468833086022608e-01 5.999999999999999778e-01 1.808062750318946144e+00 3.900000000000001243e-01
3.000000000000000000e+00 8.648993405635969633e-01 5.999999999999999778e-01 1.808062750318946144e+00 3.900000000000001243e-01
4.000000000000000000e+00 8.059872962925167528e-01 5.999999999999999778e-01 1.808062750318946144e+00 3.900000000000001243e-01
5.000000000000000000e+00 7.547808600276781910e-01 5.999999999999999778e-01 1.808062750318946144e+00 3.900000000000001243e-01
6.000000000000000000e+00 7.095107747290433364e-01 5.999999999999999778e-01 1.808062750318946144e+00 3.900000000000001243e-01
7.000000000000000000e+00 6.694816077965091150e-01 5.000000000000000000e-01 1.658312395177700349e+00 3.500000000000000888e-01
8.000000000000000000e+00 6.334020496904413378e-01 5.000000000000000000e-01 1.658312395177700349e+00 3.500000000000000888e-01
9.000000000000000000e+00 6.006049398795800798e-01 5.000000000000000000e-01 1.658312395177700349e+00 3.500000000000000888e-01
1.000000000000000000e+01 5.706055255749864497e-01 5.000000000000000000e-01 1.658312395177700349e+00 3.500000000000000888e-01
1.100000000000000000e+01 5.430211998092479009e-01 5.000000000000000000e-01 1.658312395177700349e+00 3.500000000000000888e-01
1.200000000000000000e+01 5.175438361355195749e-01 5.000000000000000000e-01 1.658312395177700349e+00 3.500000000000000888e-01
1.300000000000000000e+01 4.939211464989444189e-01 5.000000000000000000e-01 1.658312395177700349e+00 3.500000000000000888e-01
1.400000000000000000e+01 4.720803485399930333e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
1.500000000000000000e+01 4.517011872964432628e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
1.600000000000000000e+01 4.326334440668241355e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
1.700000000000000000e+01 4.147493842687024479e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
1.800000000000000000e+01 3.979387754235382824e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
1.900000000000000000e+01 3.821058007007774870e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
2.000000000000000000e+01 3.671666304504057621e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
2.100000000000000000e+01 3.530474885048278111e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
2.200000000000000000e+01 3.396830959421004437e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
2.300000000000000000e+01 3.270154065617957295e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
2.400000000000000000e+01 3.149925704362595003e-01 5.000000000000000000e-01 1.610512340840641210e+00 3.400000000000000799e-01
2.500000000000000000e+01 3.035692506370046839e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
2.600000000000000000e+01 2.927751250172609954e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
2.700000000000000000e+01 2.824944734783960687e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
2.800000000000000000e+01 2.726932126334661310e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
2.900000000000000000e+01 2.633403556262878809e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
3.000000000000000000e+01 2.544076477110572831e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
3.100000000000000000e+01 2.458692542062470565e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
3.200000000000000000e+01 2.377014920340332349e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
3.300000000000000000e+01 2.298825977300200663e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
3.400000000000000000e+01 2.223925261263219877e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
3.500000000000000000e+01 2.152127749570500459e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
3.600000000000000000e+01 2.083262314710790930e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
3.700000000000000000e+01 2.017170378081800663e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
3.800000000000000000e+01 1.953704724404197179e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
3.900000000000000000e+01 1.892728454180048203e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
4.000000000000000000e+01 1.834114055260986920e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
4.100000000000000000e+01 1.777742577512665401e-01 5.000000000000000000e-01 1.567125506442026417e+00 3.300000000000000711e-01
4.200000000000000000e+01 1.723597951059623323e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
4.300000000000000000e+01 1.671686117243553760e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
4.400000000000000000e+01 1.621682974984262060e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
4.500000000000000000e+01 1.573498397971069274e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
4.600000000000000000e+01 1.527047776993591954e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
4.700000000000000000e+01 1.482251590844536615e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
4.800000000000000000e+01 1.439035018319438919e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
4.900000000000000000e+01 1.397327586633615448e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
5.000000000000000000e+01 1.357062852188745117e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
5.100000000000000000e+01 1.318178110145165061e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
5.200000000000000000e+01 1.280614129703105952e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
5.300000000000000000e+01 1.244314912382820104e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
5.400000000000000000e+01 1.209227470910640978e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
5.500000000000000000e+01 1.175301626641296338e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
5.600000000000000000e+01 1.142489823636660962e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
5.700000000000000000e+01 1.110746957774831900e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
5.800000000000000000e+01 1.080030219455356821e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
5.900000000000000000e+01 1.050298948594339254e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
6.000000000000000000e+01 1.021514500772897627e-01 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
6.100000000000000000e+01 9.936401235154945777e-02 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
6.200000000000000000e+01 9.666408417859417845e-02 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
6.300000000000000000e+01 9.404833518836486217e-02 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
6.400000000000000000e+01 9.151359230077082962e-02 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
6.500000000000000000e+01 8.905683058301039345e-02 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
6.600000000000000000e+01 8.667516474858838471e-02 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
6.700000000000000000e+01 8.436584124458157419e-02 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
6.800000000000000000e+01 8.212623087891568474e-02 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
6.900000000000000000e+01 7.995382194403122256e-02 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
7.000000000000000000e+01 7.784621379738076996e-02 5.000000000000000000e-01 1.527525231651946758e+00 3.200000000000000622e-01
7.100000000000000000e+01 7.580257616325480896e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
7.200000000000000000e+01 7.382452815707885030e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
7.300000000000000000e+01 7.190420272458353246e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
7.400000000000000000e+01 7.003961462392771509e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
7.500000000000000000e+01 6.822886185421528360e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
7.600000000000000000e+01 6.647012139869179492e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
7.700000000000000000e+01 6.476164522854732652e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
7.800000000000000000e+01 6.310175654860716854e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
7.900000000000000000e+01 6.148884626768125194e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
8.000000000000000000e+01 5.992136967778649570e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
8.100000000000000000e+01 5.839784332778363840e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
8.200000000000000000e+01 5.691684207803904272e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
8.300000000000000000e+01 5.547699632388991553e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
8.400000000000000000e+01 5.407698937655203153e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
8.500000000000000000e+01 5.271555499107605236e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
8.600000000000000000e+01 5.139147503166174857e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
8.700000000000000000e+01 5.010357726547631785e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
8.800000000000000000e+01 4.885073327666766829e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
8.900000000000000000e+01 4.763185649300671898e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
9.000000000000000000e+01 4.644590031800777119e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
9.100000000000000000e+01 4.529185636202637255e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
9.200000000000000000e+01 4.416875276618226209e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
9.300000000000000000e+01 4.307565261348500485e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
9.400000000000000000e+01 4.201165242185878057e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
9.500000000000000000e+01 4.097588071418467592e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
9.600000000000000000e+01 3.996749666078391883e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
9.700000000000000000e+01 3.898568879007968668e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
9.800000000000000000e+01 3.802967376346999551e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
9.900000000000000000e+01 3.709869521070596754e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.000000000000000000e+02 3.619202262230825085e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.010000000000000000e+02 3.530895029579306232e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.020000000000000000e+02 3.444879633266006991e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.030000000000000000e+02 3.361090168333569217e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.040000000000000000e+02 3.279462923740372737e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.050000000000000000e+02 3.199936295662908492e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.060000000000000000e+02 3.122450704847490321e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.070000000000000000e+02 3.046948517788439226e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.080000000000000000e+02 2.973373971531234616e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.090000000000000000e+02 2.901673101905744012e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.100000000000000000e+02 2.831793675009697253e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.110000000000000000e+02 2.763685121770254050e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.120000000000000000e+02 2.697298475427722941e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.130000000000000000e+02 2.632586311784557154e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.140000000000000000e+02 2.569502692084268958e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.150000000000000000e+02 2.508003108382328428e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.160000000000000000e+02 2.448044431283613598e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.170000000000000000e+02 2.389584859930993233e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.180000000000000000e+02 2.332583874128490997e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.190000000000000000e+02 2.277002188496779489e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.200000000000000000e+02 2.222801708559951628e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.210000000000000000e+02 2.169945488669267064e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.220000000000000000e+02 2.118397691676032757e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.230000000000000000e+02 2.068123550267508826e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.240000000000000000e+02 2.019089329889189877e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.250000000000000000e+02 1.971262293174369518e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.260000000000000000e+02 1.924610665815040811e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.270000000000000000e+02 1.879103603800857947e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.280000000000000000e+02 1.834711161967050863e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.290000000000000000e+02 1.791404263789209139e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.300000000000000000e+02 1.749154672366648455e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.310000000000000000e+02 1.707934962541246549e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.320000000000000000e+02 1.667718494100944859e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.330000000000000000e+02 1.628479386016934427e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.340000000000000000e+02 1.590192491670316954e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.350000000000000000e+02 1.552833375023077167e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.360000000000000000e+02 1.516378287691799720e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.370000000000000000e+02 1.480804146884251438e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.380000000000000000e+02 1.446088514162990890e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.390000000000000000e+02 1.412209574995904049e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.400000000000000000e+02 1.379146119065177700e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.410000000000000000e+02 1.346877521297629166e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.420000000000000000e+02 1.315383723587837395e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.430000000000000000e+02 1.284645217184587906e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.440000000000000000e+02 1.254643025712409710e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.450000000000000000e+02 1.225358688801270191e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.460000000000000000e+02 1.196774246300358335e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.470000000000000000e+02 1.168872223049866044e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.480000000000000000e+02 1.141635614189340231e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.490000000000000000e+02 1.115047870981444866e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.500000000000000000e+02 1.089092887127152132e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.510000000000000000e+02 1.063754985555842580e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.520000000000000000e+02 1.039018905668642745e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.530000000000000000e+02 1.014869791019856748e-02 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.540000000000000000e+02 9.912931774149091879e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.550000000000000000e+02 9.682749814133861932e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.560000000000000000e+02 9.458014892166799470e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.570000000000000000e+02 9.238593459284905052e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.580000000000000000e+02 9.024355451719756616e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.590000000000000000e+02 8.815174190505814522e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.600000000000000000e+02 8.610926284386533069e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.610000000000000000e+02 8.411491535914361606e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.620000000000000000e+02 8.216752850579434053e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.630000000000000000e+02 8.026596148903886174e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.640000000000000000e+02 7.840910281363022705e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.650000000000000000e+02 7.659586946019203424e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.660000000000000000e+02 7.482520608794729355e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.670000000000000000e+02 7.309608426272928838e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.680000000000000000e+02 7.140750170924858864e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.690000000000000000e+02 6.975848158692343759e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.700000000000000000e+02 6.814807178829207501e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.710000000000000000e+02 6.657534425923872234e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.720000000000000000e+02 6.503939434029160083e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.730000000000000000e+02 6.353934012805373399e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.740000000000000000e+02 6.207432185640460176e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.750000000000000000e+02 6.064350129641571385e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.760000000000000000e+02 5.924606117448050213e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.770000000000000000e+02 5.788120460813450663e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.780000000000000000e+02 5.654815455870654262e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.790000000000000000e+02 5.524615330043225470e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.800000000000000000e+02 5.397446190539056943e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.810000000000000000e+02 5.273235974360579448e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.820000000000000000e+02 5.151914399811330370e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.830000000000000000e+02 5.033412919404733898e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.840000000000000000e+02 4.917664674174204720e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.850000000000000000e+02 4.804604449296423496e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.860000000000000000e+02 4.694168631021122806e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.870000000000000000e+02 4.586295164821230230e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.880000000000000000e+02 4.480923514779133754e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.890000000000000000e+02 4.377994624107151012e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.900000000000000000e+02 4.277450876821298209e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.910000000000000000e+02 4.179236060483759729e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.920000000000000000e+02 4.083295330018277269e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.930000000000000000e+02 3.989575172535619885e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.940000000000000000e+02 3.898023373149595017e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.950000000000000000e+02 3.808588981761840131e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.960000000000000000e+02 3.721222280757885414e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.970000000000000000e+02 3.635874753606049836e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.980000000000000000e+02 3.552499054337410200e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01
1.990000000000000000e+02 3.471048977854440665e-03 5.000000000000000000e-01 1.491202270158651588e+00 3.100000000000000533e-01


==> results/real-16PSK-n1.txt <==
# SKR for 16PSK constellations with unit variance and quantum detection efficiencyColumns: Distance | SKR
5.000000000000000278e-02 -2.359456844506291340e-02
1.000000000000000056e-01 -2.766690452318432136e-02
1.500000000000000222e-01 -1.938064710964626514e-02
2.000000000000000111e-01 -2.518595660421008020e-03
2.500000000000000000e-01 2.070105534793009738e-02
2.999999999999999889e-01 4.890779315783699843e-02
3.500000000000000333e-01 8.124194336755907742e-02
4.000000000000000222e-01 1.171795248164999581e-01
4.500000000000000111e-01 1.564361729523511269e-01
5.000000000000000000e-01 1.989145324879009191e-01
5.500000000000000444e-01 -inf
6.000000000000000888e-01 -inf
6.500000000000001332e-01 -inf
7.000000000000000666e-01 -inf
7.500000000000001110e-01 -inf
8.000000000000000444e-01 -inf
8.500000000000000888e-01 -inf
9.000000000000001332e-01 -inf
9.500000000000000666e-01 -inf


==> results/real-8PSK-n1.txt <==
# SKR for 8PSK constellations with unit variance and quantum detection efficiencyColumns: Distance | SKR
5.000000000000000278e-02 -2.366779824718667768e-02
1.000000000000000056e-01 -2.778969265664521515e-02
1.500000000000000222e-01 -1.953388865627969651e-02
2.000000000000000111e-01 -2.687334827800480497e-03
2.500000000000000000e-01 2.052818560435354378e-02
2.999999999999999889e-01 4.873914030688974997e-02
3.500000000000000333e-01 8.108336649248615302e-02
4.000000000000000222e-01 1.170348697899241674e-01
4.500000000000000111e-01 1.563076859568308663e-01
5.000000000000000000e-01 1.988032119781637519e-01
5.500000000000000444e-01 2.445847198413615420e-01
6.000000000000000888e-01 2.938721308837715096e-01
6.500000000000001332e-01 3.470559948336354728e-01
7.000000000000000666e-01 4.047352936241086496e-01
7.500000000000001110e-01 4.677925784114683738e-01
8.000000000000000444e-01 5.375394184967043909e-01
8.500000000000000888e-01 6.160186511165257617e-01
9.000000000000001332e-01 7.067369111992667374e-01
9.500000000000000666e-01 8.170560881333942538e-01


==> results/real-APK-44-00-equip.txt <==
# SKR for 4/4APK constellation with unit energy and quantum detection efficiency. The parameters: N=[4,4], alpha=([sqrt(2/5), 2*sqrt(2/5)], phi=[0,0], pmf = [0.5,0.5]Columns: transmittance | SKR
5.000000000000000278e-02 -1.568432254254470415e-02
1.000000000000000056e-01 -1.628614590647448068e-02
1.500000000000000222e-01 -6.558412347748232563e-03
2.000000000000000111e-01 1.073722835026691413e-02
2.500000000000000000e-01 3.386734015385717278e-02
2.999999999999999889e-01 6.170853975423429283e-02
3.500000000000000333e-01 9.353453763044128344e-02
4.000000000000000222e-01 1.288977633981720494e-01
4.500000000000000111e-01 1.675607641319183383e-01
5.000000000000000000e-01 2.094569370140220155e-01
5.500000000000000444e-01 2.546709678886998063e-01
6.000000000000000888e-01 3.034351817901522752e-01
6.500000000000001332e-01 3.561423152847100759e-01
7.000000000000000666e-01 4.133801873559731499e-01
7.500000000000001110e-01 4.760023445689820498e-01
8.000000000000000444e-01 5.452681324119715844e-01
8.500000000000000888e-01 6.231390470521090963e-01
9.000000000000001332e-01 7.130043425325596207e-01
9.500000000000000666e-01 8.220570670602369567e-01


==> results/real-APK-88-00-equip.txt <==
# SKR for 8/8APK constellation with unit energy and quantum detection efficiency. The parameters: N=[8,8], alpha=([sqrt(2/5), 2*sqrt(2/5)], phi=[22.5,0], pmf = [0.5,0.5]Columns: transmittance | SKR
5.000000000000000278e-02 -6.067892664415985848e-03
1.000000000000000056e-01 7.007346710301565196e-04
1.500000000000000222e-01 1.602161107843591559e-02
2.000000000000000111e-01 3.748919152816077016e-02
2.500000000000000000e-01 6.364844670176927899e-02
2.999999999999999889e-01 9.359193601088833248e-02
3.500000000000000333e-01 1.267589560113415725e-01
4.000000000000000222e-01 1.628271665132952073e-01
4.500000000000000111e-01 2.016522223805372604e-01
5.000000000000000000e-01 2.432354119589168473e-01
5.500000000000000444e-01 -inf
6.000000000000000888e-01 3.353435065802224946e-01
6.500000000000001332e-01 -inf
7.000000000000000666e-01 -inf
7.500000000000001110e-01 -inf
8.000000000000000444e-01 -inf
8.500000000000000888e-01 -inf
9.000000000000001332e-01 -inf
9.500000000000000666e-01 -inf


==> results/real-OPTAPK-44-.txt <==
# SKR for 4/4APK constellation from optimal 4ASK constellation with unit energy . The parameters: N=[4,4], phi=[0,0], and the others are from the OPT-ASK.Columns: transmittance | SKR
5.000000000000000278e-02 1.615240006309459631e-02
1.000000000000000056e-01 3.058339753291461349e-02
1.500000000000000222e-01 4.668283005736895142e-02
2.000000000000000111e-01 6.556409495979953483e-02
2.500000000000000000e-01 8.745552852140714428e-02
2.999999999999999889e-01 1.122980532781099328e-01
3.500000000000000333e-01 1.243490885336695495e-01
4.000000000000000222e-01 1.549192943813775258e-01
4.500000000000000111e-01 1.885231693577595902e-01
5.000000000000000000e-01 2.252625368620109203e-01
5.500000000000000444e-01 2.653658594594319187e-01
6.000000000000000888e-01 3.091989915855575255e-01
6.500000000000001332e-01 3.572852356452111966e-01
7.000000000000000666e-01 4.126520034579954643e-01
7.500000000000001110e-01 4.721917285985062218e-01
8.000000000000000444e-01 5.389396838353628372e-01
8.500000000000000888e-01 -inf
9.000000000000001332e-01 -inf
9.500000000000000666e-01 -inf


==> results/real-OPTAPK-88-.txt <==
# SKR for 8/8APK constellation from optimal 4ASK constellation with unit energy . The parameters: N=[8,8], phi=[22.5,0], and the others are from the OPT-ASK.Columns: transmittance | SKR
5.000000000000000278e-02 3.385230809706807342e-02
1.000000000000000056e-01 6.125524687186523209e-02
1.500000000000000222e-01 8.634189944310621811e-02
2.000000000000000111e-01 1.111387033205788466e-01
2.500000000000000000e-01 1.366812428105566024e-01
2.999999999999999889e-01 1.635444139654720352e-01
3.500000000000000333e-01 -inf
4.000000000000000222e-01 -inf
4.500000000000000111e-01 -inf
5.000000000000000000e-01 -inf
5.500000000000000444e-01 -inf
6.000000000000000888e-01 -inf
6.500000000000001332e-01 -inf
7.000000000000000666e-01 -inf
7.500000000000001110e-01 -inf
8.000000000000000444e-01 -inf
8.500000000000000888e-01 -inf
9.000000000000001332e-01 -inf
9.500000000000000666e-01 -inf

